A posteriori error bounds for finite element approximations of steady-state mean field games

We analyze a posteriori error bounds for stabilized finite element discretizations of second-order steady-state mean field games. We prove the local equivalence between the $H^1$-norm of the error and the dual norm of the residual. We then derive reliable and efficient estimators for a broad class of stabilized first-order finite element methods. We also show that in the case of affine-preserving stabilizations, the estimator can be further simplified to the standard residual estimator. Numerical experiments illustrate the computational gains in efficiency and accuracy from the estimators in the context of adaptive methods.

==> experiment_1_uniform.csv <==
num_dofs, u_error, m_error, H1_error, eta, eta+stab, stab, jump
4.00000000,1.58373488,0.17575380,1.75948868,2.13363755,2.13363755,0.00000000,0.00000000
9.00000000,1.56094303,0.17338031,1.73432334,1.29694918,1.40032062,0.10337144,0.02424201
25.00000000,1.35175543,0.16436569,1.51612112,0.87182525,1.02443817,0.15261292,0.06317300
81.00000000,1.08005072,0.14599633,1.22604705,0.42840979,0.56349120,0.13508141,0.08094203
289.00000000,0.75402030,0.12350133,0.87752163,0.20777505,0.30929710,0.10152206,0.06752798
1089.00000000,0.49001398,0.09340860,0.58342258,0.10145918,0.16563103,0.06417185,0.04503923
4225.00000000,0.29967811,0.06458925,0.36426737,0.05045139,0.08697732,0.03652593,0.02645457
16641.00000000,0.17243109,0.04068795,0.21311904,0.02531492,0.04489836,0.01958344,0.01445867
66049.00000000,0.09407660,0.02355067,0.11762727,0.01272083,0.02287987,0.01015904,0.00758593
263169.00000000,0.04942393,0.01280860,0.06223253,0.00638411,0.01156151,0.00517740,0.00389044


==> experiment_2.csv <==
num_dofs, eta, eta+stab, stab, jump
139.00000000,2.04200586,2.13360697,0.09160111,1.92260221
162.00000000,1.99146147,2.09022851,0.09876704,1.87458957
190.00000000,1.91981664,2.02840552,0.10858888,1.80063174
222.00000000,1.73883359,1.84536756,0.10653397,1.62589090
291.00000000,1.66166068,1.77510624,0.11344556,1.54770538
385.00000000,1.59670071,1.72252992,0.12582921,1.48794734
505.00000000,1.45985031,1.58784746,0.12799715,1.36606650
665.00000000,1.31261998,1.44264571,0.13002573,1.23084959
843.00000000,1.22580090,1.34116451,0.11536360,1.14684000
1123.00000000,1.07930312,1.18912778,0.10982467,1.01686737
1455.00000000,0.96323289,1.06595283,0.10271994,0.90656872
1866.00000000,0.87235330,0.96839146,0.09603816,0.82220665
2437.00000000,0.76778049,0.85278214,0.08500165,0.72518519
3095.00000000,0.68711756,0.76754325,0.08042570,0.64938017
3894.00000000,0.61708517,0.69089647,0.07381129,0.58375807
5151.00000000,0.53790737,0.60594715,0.06803977,0.50839519
7013.00000000,0.46546299,0.52252180,0.05705881,0.43953080
9687.00000000,0.39650690,0.44514483,0.04863793,0.37551105
12375.00000000,0.35033820,0.39412458,0.04378637,0.33136294
15570.00000000,0.31328365,0.35361028,0.04032663,0.29635503
20268.00000000,0.27535838,0.31249334,0.03713496,0.26045652
25874.00000000,0.24438420,0.27648893,0.03210473,0.23143399
35659.00000000,0.20866160,0.23603703,0.02737543,0.19771128
46114.00000000,0.18275698,0.20687576,0.02411878,0.17303667
59201.00000000,0.16134286,0.18287425,0.02153139,0.15266882


==> experiment_2_uniform.csv <==
num_dofs, eta, eta+stab, stab, jump
139.00000000,2.04200586,2.13360697,0.09160111,1.92260221
466.00000000,1.80035186,1.92870219,0.12835033,1.72118472
1672.00000000,1.14771159,1.23345008,0.08573849,1.10944797
6292.00000000,0.65877600,0.70773239,0.04895639,0.64088890
24364.00000000,0.36845099,0.39439136,0.02594037,0.36025752
95836.00000000,0.20711290,0.22042401,0.01331111,0.20343710


==> experiment_3_adaptive.csv <==
num_dofs, eta
8.00000000,3.47214483
11.00000000,3.03457506
15.00000000,2.94729211
23.00000000,2.74051900
33.00000000,2.53523179
42.00000000,2.27973396
50.00000000,2.10206889
69.00000000,1.85319967
93.00000000,1.62019213
129.00000000,1.38900737
185.00000000,1.20093455
268.00000000,1.01453382
357.00000000,0.87292927
498.00000000,0.74192521
718.00000000,0.63260021
1025.00000000,0.53294175
1409.00000000,0.44789289
2004.00000000,0.37702860
2914.00000000,0.31810813
4110.00000000,0.26767340
5778.00000000,0.22453718
8139.00000000,0.18969654
11668.00000000,0.15965902


==> experiment_3_uniform.csv <==
num_dofs, eta
8.00000000,3.47214483
21.00000000,2.83176476
65.00000000,2.14602131
225.00000000,1.47903826
833.00000000,0.95682057
3201.00000000,0.59765292
12545.00000000,0.36734945

